Regularization of $\ell_1$ minimization for dealing with outliers and noise in Statistics and Signal Recovery

We study the robustness properties of $\ell_1$ norm minimization for the classical linear regression problem with a given design matrix and contamination restricted to the dependent variable. We perform a fine error analysis of the $\ell_1$ estimator for measurements errors consisting of outliers coupled with noise. We introduce a new estimation technique resulting from a regularization of $\ell_1$ minimization by inf-convolution with the $\ell_2$ norm. Concerning robustness to large outliers, the proposed estimator keeps the breakdown point of the $\ell_1$ estimator, and reduces to least squares when there are not outliers. We present a globally convergent forward-backward algorithm for computing our estimator and some numerical experiments confirming its theoretical properties.

==> dataP1.txt <==
 1.95312500e-01 3.59072848e-01
 5.85937500e-01 3.73470992e-01
 9.76562500e-01 3.90856087e-01
 1.36718750e-00 4.08441579e-01
 1.75781250e-00 4.16235026e-01
 2.14843750e-00 4.36375801e-01
 2.53906250e-00 4.49663188e-01
 2.92968750e-00 4.65777566e-01
 3.32031250e-00 4.83285452e-01
 3.71093750e-00 4.93986676e-01
 4.10156250e-00 5.04604008e-01
 4.49218750e-00 5.21567037e-01
 4.88281250e-00 5.29131955e-01
 5.27343750e-00 5.47175713e-01
 5.66406250e-00 5.60472627e-01
 6.05468750e-00 5.68211978e-01
 6.44531250e-00 5.83807078e-01
 6.83593750e-00 5.94168966e-01
 7.22656250e-00 6.10185570e-01
 7.61718750e-00 6.20488210e-01
 8.00781250e-00 6.40735856e-01
 8.39843750e-00 6.49567460e-01
 8.78906250e-00 6.62676951e-01
 9.17968750e-00 6.70397379e-01
 9.57031250e-00 6.87190915e-01
 9.96093750e-00 6.95572332e-01
 1.03515625e01 7.12076647e-01
 1.07421875e01 7.20864559e-01
 1.11328125e01 7.28943289e-01
 1.15234375e01 7.46762470e-01
 1.19140625e01 7.52188211e-01
 1.23046875e01 7.71524016e-01
 1.26953125e01 7.80537079e-01
 1.30859375e01 7.87964587e-01
 1.34765625e01 8.04050911e-01
 1.38671875e01 8.10715064e-01
 1.42578125e01 8.27558334e-01
 1.46484375e01 8.34482340e-01
 1.50390625e01 8.50030541e-01
 1.54296875e01 8.61883744e-01
 1.58203125e01 8.66682377e-01
 1.62109375e01 8.83306921e-01
 1.66015625e01 9.00936614e-01
 1.69921875e01 9.04659514e-01
 1.73828125e01 9.19178993e-01
 1.77734375e01 9.22921250e-01
 1.81640625e01 9.40494138e-01
 1.85546875e01 9.43858776e-01
 1.89453125e01 9.76875512e-01
 1.93359375e01 9.78776368e-01
 1.97265625e01 9.85007949e-01
 2.01171875e01 1.01093965e+00
 2.05078125e01 1.00885241e+00
 2.08984375e01 1.02513950e+00
 2.12890625e01 1.04812328e+00
 2.16796875e01 1.04710329e+00
 2.20703125e01 1.07199955e+00
 2.24609375e01 1.06781768e+00
 2.28515625e01 1.08904344e+00
 2.32421875e01 1.09219999e+00
 2.36328125e01 1.12605382e+00
 2.40234375e01 1.11704548e+00
 2.44140625e01 1.12873204e+00
 2.48046875e01 1.14469243e+00
 2.51953125e01 1.15288137e+00
 2.55859375e01 1.17522878e+00
 2.59765625e01 1.19069168e+00
 2.63671875e01 1.20992487e+00
 2.67578125e01 1.21115212e+00
 2.71484375e01 1.22223783e+00
 2.75390625e01 1.23732746e+00
 2.79296875e01 1.24251654e+00
 2.83203125e01 1.26323855e+00
 2.87109375e01 1.28046763e+00
 2.91015625e01 1.28643544e+00
 2.94921875e01 1.31055387e+00
 2.98828125e01 1.31225853e+00
 3.02734375e01 1.33530432e+00
 3.06640625e01 1.35066444e+00
 3.10546875e01 1.36778218e+00
 3.14453125e01 1.36176492e+00
 3.18359375e01 1.39075985e+00
 3.22265625e01 1.40936408e+00
 3.26171875e01 1.42699355e+00
 3.30078125e01 1.42800663e+00
 3.33984375e01 1.44956020e+00
 3.37890625e01 1.46670160e+00
 3.41796875e01 1.46978312e+00
 3.45703125e01 1.48359453e+00
 3.49609375e01 1.48861088e+00
 3.53515625e01 1.51359532e+00
 3.57421875e01 1.53156313e+00
 3.61328125e01 1.54494821e+00
 3.65234375e01 1.55336667e+00
 3.69140625e01 1.55858496e+00
 3.73046875e01 1.58336334e+00

==> dataP1l1.txt <==
 1.95312500e-01 7.36764065e-01
 5.85937500e-01 7.40294729e-01
 9.76562500e-01 7.46419437e-01
 1.36718750e-0 7.60135936e-01
 1.75781250e-0 7.62511944e-01
 2.14843750e-0 7.78433000e-01
 2.53906250e-0 7.87935270e-01
 2.92968750e-0 7.99150023e-01
 3.32031250e-0 8.11465590e-01
 3.71093750e-0 8.15783184e-01
 4.10156250e-0 8.15795911e-01
 4.49218750e-0 8.35974441e-01
 4.88281250e-0 8.33395528e-01
 5.27343750e-0 8.49685853e-01
 5.66406250e-0 8.60074060e-01
 6.05468750e-0 8.63019951e-01
 6.44531250e-0 8.70718648e-01
 6.83593750e-0 8.76782506e-01
 7.22656250e-0 8.90240733e-01
 7.61718750e-0 8.99448259e-01
 8.00781250e-0 9.18653144e-01
 8.39843750e-0 9.21770266e-01
 8.78906250e-0 9.24340189e-01
 9.17968750e-0 9.33250196e-01
 9.57031250e-0 9.49477658e-01
 9.96093750e-0 9.50751476e-01
 1.03515625e01 9.66464358e-01
 1.07421875e01 9.72801063e-01
 1.11328125e01 9.82068745e-01
 1.15234375e01 9.91570601e-01
 1.19140625e01 9.91896194e-01
 1.23046875e01 1.01465925e+00
 1.26953125e01 1.01790366e+00
 1.30859375e01 1.02409555e+00
 1.34765625e01 1.04164182e+00
 1.38671875e01 1.04449373e+00
 1.42578125e01 1.05608347e+00
 1.46484375e01 1.06331064e+00
 1.50390625e01 1.07792432e+00
 1.54296875e01 1.09280343e+00
 1.58203125e01 1.08766210e+00
 1.62109375e01 1.10194403e+00
 1.66015625e01 1.11715296e+00
 1.69921875e01 1.11933367e+00
 1.73828125e01 1.13379388e+00
 1.77734375e01 1.13218764e+00
 1.81640625e01 1.15060389e+00
 1.85546875e01 1.14984407e+00
 1.89453125e01 1.18222743e+00
 1.93359375e01 1.18406924e+00
 1.97265625e01 1.18879466e+00
 2.01171875e01 1.21560988e+00
 2.05078125e01 1.21286943e+00
 2.08984375e01 1.22273734e+00
 2.12890625e01 1.23784254e+00
 2.16796875e01 1.23885969e+00
 2.20703125e01 1.25890981e+00
 2.24609375e01 1.26008110e+00
 2.28515625e01 1.27621203e+00
 2.32421875e01 1.28284196e+00
 2.36328125e01 1.31342256e+00
 2.40234375e01 1.30376469e+00
 2.44140625e01 1.31796613e+00
 2.48046875e01 1.34185026e+00
 2.51953125e01 1.34367730e+00
 2.55859375e01 1.35704593e+00
 2.59765625e01 1.37040537e+00
 2.63671875e01 1.39045426e+00
 2.67578125e01 1.39672118e+00
 2.71484375e01 1.40021636e+00
 2.75390625e01 1.41702421e+00
 2.79296875e01 1.41664821e+00
 2.83203125e01 1.44024853e+00
 2.87109375e01 1.44705777e+00
 2.91015625e01 1.45845352e+00
 2.94921875e01 1.47974727e+00
 2.98828125e01 1.48042848e+00
 3.02734375e01 1.49979280e+00
 3.06640625e01 1.51964668e+00
 3.10546875e01 1.53548407e+00
 3.14453125e01 1.52856148e+00
 3.18359375e01 1.55163122e+00
 3.22265625e01 1.57653732e+00
 3.26171875e01 1.58864741e+00
 3.30078125e01 1.58803571e+00
 3.33984375e01 1.61418155e+00
 3.37890625e01 1.62167125e+00
 3.41796875e01 1.63181613e+00
 3.45703125e01 1.63621466e+00
 3.49609375e01 1.64315173e+00
 3.53515625e01 1.67320069e+00
 3.57421875e01 1.69227216e+00
 3.61328125e01 1.70256862e+00
 3.65234375e01 1.70518992e+00
 3.69140625e01 1.71476338e+00
 3.73046875e01 1.73609798e+00


==> dataP1ls.txt <==
 1.95312500e-01 1.64572730e-01
 5.85937500e-01 3.38790282e-01
 9.76562500e-01 4.48741043e-01
 1.36718750e-0 5.34665132e-01
 1.75781250e-0 6.34760588e-01
 2.14843750e-0 6.94452935e-01
 2.53906250e-0 7.56669630e-01
 2.92968750e-0 8.48260561e-01
 3.32031250e-0 8.93275792e-01
 3.71093750e-0 9.23994420e-01
 4.10156250e-0 9.84723389e-01
 4.49218750e-0 1.04119743e+00
 4.88281250e-0 1.11565926e+00
 5.27343750e-0 1.13861474e+00
 5.66406250e-0 1.18471666e+00
 6.05468750e-0 1.21500275e+00
 6.44531250e-0 1.23634590e+00
 6.83593750e-0 1.29720885e+00
 7.22656250e-0 1.32324688e+00
 7.61718750e-0 1.36548942e+00
 8.00781250e-0 1.39797402e+00
 8.39843750e-0 1.44939382e+00
 8.78906250e-0 1.49230986e+00
 9.17968750e-0 1.50740939e+00
 9.57031250e-0 1.55215526e+00
 9.96093750e-0 1.56170635e+00
 1.03515625e01 1.61071053e+00
 1.07421875e01 1.63700416e+00
 1.11328125e01 1.64421373e+00
 1.15234375e01 1.70143780e+00
 1.19140625e01 1.71461587e+00
 1.23046875e01 1.75318828e+00
 1.26953125e01 1.76651049e+00
 1.30859375e01 1.81252909e+00
 1.34765625e01 1.85938849e+00
 1.38671875e01 1.87496437e+00
 1.42578125e01 1.87401498e+00
 1.46484375e01 1.90391748e+00
 1.50390625e01 1.94908386e+00
 1.54296875e01 1.96829293e+00
 1.58203125e01 1.98179990e+00
 1.62109375e01 1.98860646e+00
 1.66015625e01 2.01838380e+00
 1.69921875e01 2.05187152e+00
 1.73828125e01 2.08808934e+00
 1.77734375e01 2.06475377e+00
 1.81640625e01 2.12288093e+00
 1.85546875e01 2.14785063e+00
 1.89453125e01 2.19161781e+00
 1.93359375e01 2.19608867e+00
 1.97265625e01 2.22844692e+00
 2.01171875e01 2.23565803e+00
 2.05078125e01 2.27294222e+00
 2.08984375e01 2.29324293e+00
 2.12890625e01 2.32822903e+00
 2.16796875e01 2.31960168e+00
 2.20703125e01 2.35241074e+00
 2.24609375e01 2.34987501e+00
 2.28515625e01 2.38731854e+00
 2.32421875e01 2.39237743e+00
 2.36328125e01 2.43769494e+00
 2.40234375e01 2.42595283e+00
 2.44140625e01 2.44782247e+00
 2.48046875e01 2.48566201e+00
 2.51953125e01 2.48599248e+00
 2.55859375e01 2.53283466e+00
 2.59765625e01 2.55124717e+00
 2.63671875e01 2.57951334e+00
 2.67578125e01 2.57809570e+00
 2.71484375e01 2.59272567e+00
 2.75390625e01 2.61846285e+00
 2.79296875e01 2.64195757e+00
 2.83203125e01 2.67380440e+00
 2.87109375e01 2.65637843e+00
 2.91015625e01 2.69808154e+00
 2.94921875e01 2.73801064e+00
 2.98828125e01 2.73576120e+00
 3.02734375e01 2.76618395e+00
 3.06640625e01 2.79541035e+00
 3.10546875e01 2.79313269e+00
 3.14453125e01 2.79463960e+00
 3.18359375e01 2.81088809e+00
 3.22265625e01 2.85469927e+00
 3.26171875e01 2.88123465e+00
 3.30078125e01 2.87640613e+00
 3.33984375e01 2.91666587e+00
 3.37890625e01 2.92905443e+00
 3.41796875e01 2.94477134e+00
 3.45703125e01 2.93443176e+00
 3.49609375e01 2.95856477e+00
 3.53515625e01 2.98600780e+00
 3.57421875e01 3.01191802e+00
 3.61328125e01 3.02875955e+00
 3.65234375e01 3.02343348e+00
 3.69140625e01 3.03042572e+00
 3.73046875e01 3.06041978e+00


==> dataP2.txt <==
 1.95312500e-01 3.57552599e-01
 5.85937500e-01 3.71890702e-01
 9.76562500e-01 3.84636339e-01
 1.36718750e+00 3.90796888e-01
 1.75781250e+00 4.03118896e-01
 2.14843750e+00 4.18719553e-01
 2.53906250e+00 4.25552816e-01
 2.92968750e+00 4.35692527e-01
 3.32031250e+00 4.48604208e-01
 3.71093750e+00 4.57405105e-01
 4.10156250e+00 4.70661629e-01
 4.49218750e+00 4.81395233e-01
 4.88281250e+00 4.92505812e-01
 5.27343750e+00 5.01910493e-01
 5.66406250e+00 5.05818430e-01
 6.05468750e+00 5.26538792e-01
 6.44531250e+00 5.27559641e-01
 6.83593750e+00 5.46518686e-01
 7.22656250e+00 5.48399865e-01
 7.61718750e+00 5.64770425e-01
 8.00781250e+00 5.71912707e-01
 8.39843750e+00 5.72604582e-01
 8.78906250e+00 5.85272508e-01
 9.17968750e+00 6.01814683e-01
 9.57031250e+00 6.05621118e-01
 9.96093750e+00 6.16906794e-01
 1.03515625e+01 6.26809571e-01
 1.07421875e+01 6.29441282e-01
 1.11328125e+01 6.36949976e-01
 1.15234375e+01 6.55668206e-01
 1.19140625e+01 6.58241794e-01
 1.23046875e+01 6.72216869e-01
 1.26953125e+01 6.80082700e-01
 1.30859375e+01 6.86364149e-01
 1.34765625e+01 7.04762917e-01
 1.38671875e+01 7.02841939e-01
 1.42578125e+01 7.12604299e-01
 1.46484375e+01 7.22311941e-01
 1.50390625e+01 7.26645393e-01
 1.54296875e+01 7.41974688e-01
 1.58203125e+01 7.45964182e-01
 1.62109375e+01 7.61658113e-01
 1.66015625e+01 7.57168477e-01
 1.69921875e+01 7.77801619e-01
 1.73828125e+01 7.78303516e-01
 1.77734375e+01 7.74803476e-01
 1.81640625e+01 8.07163371e-01
 1.85546875e+01 8.11102535e-01
 1.89453125e+01 8.16509927e-01
 1.93359375e+01 8.22584624e-01
 1.97265625e+01 8.38979815e-01
 2.01171875e+01 8.35116751e-01
 2.05078125e+01 8.49887491e-01
 2.08984375e+01 8.57291322e-01
 2.12890625e+01 8.68298815e-01
 2.16796875e+01 8.74295215e-01
 2.20703125e+01 8.78688519e-01
 2.24609375e+01 8.87490897e-01
 2.28515625e+01 8.98953510e-01
 2.32421875e+01 9.06945512e-01
 2.36328125e+01 9.10218196e-01
 2.40234375e+01 9.24757648e-01
 2.44140625e+01 9.29785965e-01
 2.48046875e+01 9.39209320e-01
 2.51953125e+01 9.46655426e-01
 2.55859375e+01 9.52105007e-01
 2.59765625e+01 9.62118505e-01
 2.63671875e+01 9.71286185e-01
 2.67578125e+01 9.84239754e-01
 2.71484375e+01 9.90149363e-01
 2.75390625e+01 9.94613610e-01
 2.79296875e+01 1.00470922e+00
 2.83203125e+01 1.01906338e+00
 2.87109375e+01 1.01815259e+00
 2.91015625e+01 1.02260114e+00
 2.94921875e+01 1.04849277e+00
 2.98828125e+01 1.05146027e+00
 3.02734375e+01 1.05721074e+00
 3.06640625e+01 1.06243080e+00
 3.10546875e+01 1.07818433e+00
 3.14453125e+01 1.08417974e+00
 3.18359375e+01 1.08996936e+00
 3.22265625e+01 1.09080336e+00
 3.26171875e+01 1.10390145e+00
 3.30078125e+01 1.11685005e+00
 3.33984375e+01 1.12434782e+00
 3.37890625e+01 1.15051593e+00
 3.41796875e+01 1.14543619e+00
 3.45703125e+01 1.14645429e+00
 3.49609375e+01 1.14719870e+00
 3.53515625e+01 1.16789700e+00
 3.57421875e+01 1.17362518e+00
 3.61328125e+01 1.17708191e+00
 3.65234375e+01 1.18398646e+00
 3.69140625e+01 1.19348740e+00
 3.73046875e+01 1.21545984e+00


==> dataP2l1.txt <==
 1.95312500e-01 7.33711890e-01
 5.85937500e-01 7.48108495e-01
 9.76562500e-01 7.50085125e-01
 1.36718750e+00 7.48139788e-01
 1.75781250e+00 7.57770004e-01
 2.14843750e+00 7.71194758e-01
 2.53906250e+00 7.75703796e-01
 2.92968750e+00 7.75313760e-01
 3.32031250e+00 7.82660638e-01
 3.71093750e+00 7.89243330e-01
 4.10156250e+00 7.99746288e-01
 4.49218750e+00 8.09283687e-01
 4.88281250e+00 8.19711442e-01
 5.27343750e+00 8.21021231e-01
 5.66406250e+00 8.21987045e-01
 6.05468750e+00 8.38677092e-01
 6.44531250e+00 8.37779282e-01
 6.83593750e+00 8.51613751e-01
 7.22656250e+00 8.59175299e-01
 7.61718750e+00 8.66266035e-01
 8.00781250e+00 8.70441232e-01
 8.39843750e+00 8.63212787e-01
 8.78906250e+00 8.77336283e-01
 9.17968750e+00 8.94476242e-01
 9.57031250e+00 8.93393484e-01
 9.96093750e+00 9.00894260e-01
 1.03515625e+01 9.10018370e-01
 1.07421875e+01 9.11360573e-01
 1.11328125e+01 9.15772302e-01
 1.15234375e+01 9.33505267e-01
 1.19140625e+01 9.30852350e-01
 1.23046875e+01 9.45259241e-01
 1.26953125e+01 9.48021987e-01
 1.30859375e+01 9.60484513e-01
 1.34765625e+01 9.71038416e-01
 1.38671875e+01 9.68588639e-01
 1.42578125e+01 9.79806348e-01
 1.46484375e+01 9.86705691e-01
 1.50390625e+01 9.86124990e-01
 1.54296875e+01 1.00345962e+00
 1.58203125e+01 9.99707949e-01
 1.62109375e+01 1.01722270e+00
 1.66015625e+01 1.01074934e+00
 1.69921875e+01 1.02465770e+00
 1.73828125e+01 1.02976050e+00
 1.77734375e+01 1.02065989e+00
 1.81640625e+01 1.05737320e+00
 1.85546875e+01 1.05773436e+00
 1.89453125e+01 1.06121362e+00
 1.93359375e+01 1.06879917e+00
 1.97265625e+01 1.08634488e+00
 2.01171875e+01 1.07830714e+00
 2.05078125e+01 1.08550654e+00
 2.08984375e+01 1.09756693e+00
 2.12890625e+01 1.10580173e+00
 2.16796875e+01 1.11400414e+00
 2.20703125e+01 1.11235270e+00
 2.24609375e+01 1.11763081e+00
 2.28515625e+01 1.13225376e+00
 2.32421875e+01 1.13780760e+00
 2.36328125e+01 1.13917289e+00
 2.40234375e+01 1.15079972e+00
 2.44140625e+01 1.15929463e+00
 2.48046875e+01 1.16220171e+00
 2.51953125e+01 1.17698759e+00
 2.55859375e+01 1.17609501e+00
 2.59765625e+01 1.18580808e+00
 2.63671875e+01 1.19922902e+00
 2.67578125e+01 1.20440389e+00
 2.71484375e+01 1.21498245e+00
 2.75390625e+01 1.21412901e+00
 2.79296875e+01 1.22363289e+00
 2.83203125e+01 1.24273322e+00
 2.87109375e+01 1.23682750e+00
 2.91015625e+01 1.23916050e+00
 2.94921875e+01 1.27130957e+00
 2.98828125e+01 1.27152745e+00
 3.02734375e+01 1.27572568e+00
 3.06640625e+01 1.28203916e+00
 3.10546875e+01 1.29600911e+00
 3.14453125e+01 1.30901708e+00
 3.18359375e+01 1.31323004e+00
 3.22265625e+01 1.30716869e+00
 3.26171875e+01 1.32022068e+00
 3.30078125e+01 1.32560963e+00
 3.33984375e+01 1.33715235e+00
 3.37890625e+01 1.37074680e+00
 3.41796875e+01 1.35996364e+00
 3.45703125e+01 1.35886166e+00
 3.49609375e+01 1.36008798e+00
 3.53515625e+01 1.38144419e+00
 3.57421875e+01 1.38340327e+00
 3.61328125e+01 1.38563982e+00
 3.65234375e+01 1.39934241e+00
 3.69140625e+01 1.40135591e+00
 3.73046875e+01 1.42879636e+00


==> dataP2ls.txt <==
 1.95312500e-01 7.67156897e-02
 5.85937500e-01 1.64878111e-01
 9.76562500e-01 2.14125112e-01
 1.36718750e+00 2.51618483e-01
 1.75781250e+00 2.89632667e-01
 2.14843750e+00 3.25301523e-01
 2.53906250e+00 3.53637676e-01
 2.92968750e+00 3.76268743e-01
 3.32031250e+00 4.03596350e-01
 3.71093750e+00 4.27242962e-01
 4.10156250e+00 4.47609803e-01
 4.49218750e+00 4.77303496e-01
 4.88281250e+00 4.87642045e-01
 5.27343750e+00 5.13822480e-01
 5.66406250e+00 5.27346738e-01
 6.05468750e+00 5.45622431e-01
 6.44531250e+00 5.64251766e-01
 6.83593750e+00 5.82060842e-01
 7.22656250e+00 5.97120048e-01
 7.61718750e+00 6.16240354e-01
 8.00781250e+00 6.38157375e-01
 8.39843750e+00 6.36006146e-01
 8.78906250e+00 6.55438475e-01
 9.17968750e+00 6.80291146e-01
 9.57031250e+00 6.89747214e-01
 9.96093750e+00 7.05469137e-01
 1.03515625e+01 7.20949163e-01
 1.07421875e+01 7.26722368e-01
 1.11328125e+01 7.47695033e-01
 1.15234375e+01 7.55381550e-01
 1.19140625e+01 7.76244135e-01
 1.23046875e+01 7.90334144e-01
 1.26953125e+01 8.02580462e-01
 1.30859375e+01 8.05488478e-01
 1.34765625e+01 8.30164511e-01
 1.38671875e+01 8.31044787e-01
 1.42578125e+01 8.48898908e-01
 1.46484375e+01 8.57138622e-01
 1.50390625e+01 8.70502026e-01
 1.54296875e+01 8.86514479e-01
 1.58203125e+01 8.87696336e-01
 1.62109375e+01 9.07526101e-01
 1.66015625e+01 9.10900361e-01
 1.69921875e+01 9.24947304e-01
 1.73828125e+01 9.38473791e-01
 1.77734375e+01 9.34137222e-01
 1.81640625e+01 9.61905332e-01
 1.85546875e+01 9.69195621e-01
 1.89453125e+01 9.75727891e-01
 1.93359375e+01 9.87833721e-01
 1.97265625e+01 1.00065204e+00
 2.01171875e+01 9.98753715e-01
 2.05078125e+01 1.01585613e+00
 2.08984375e+01 1.02559944e+00
 2.12890625e+01 1.05234121e+00
 2.16796875e+01 1.03280108e+00
 2.20703125e+01 1.05281060e+00
 2.24609375e+01 1.06241962e+00
 2.28515625e+01 1.07219474e+00
 2.32421875e+01 1.08044820e+00
 2.36328125e+01 1.08400129e+00
 2.40234375e+01 1.10096673e+00
 2.44140625e+01 1.10550968e+00
 2.48046875e+01 1.11584485e+00
 2.51953125e+01 1.12972792e+00
 2.55859375e+01 1.12966903e+00
 2.59765625e+01 1.14283899e+00
 2.63671875e+01 1.15219341e+00
 2.67578125e+01 1.16555333e+00
 2.71484375e+01 1.16266406e+00
 2.75390625e+01 1.17647679e+00
 2.79296875e+01 1.18781783e+00
 2.83203125e+01 1.19891030e+00
 2.87109375e+01 1.19485420e+00
 2.91015625e+01 1.20271859e+00
 2.94921875e+01 1.22432999e+00
 2.98828125e+01 1.23460479e+00
 3.02734375e+01 1.23871047e+00
 3.06640625e+01 1.24521952e+00
 3.10546875e+01 1.25544529e+00
 3.14453125e+01 1.25895755e+00
 3.18359375e+01 1.26786840e+00
 3.22265625e+01 1.26754596e+00
 3.26171875e+01 1.28880752e+00
 3.30078125e+01 1.29645894e+00
 3.33984375e+01 1.29923706e+00
 3.37890625e+01 1.31966512e+00
 3.41796875e+01 1.32219462e+00
 3.45703125e+01 1.31710362e+00
 3.49609375e+01 1.32005756e+00
 3.53515625e+01 1.34062343e+00
 3.57421875e+01 1.34980669e+00
 3.61328125e+01 1.33968384e+00
 3.65234375e+01 1.35931229e+00
 3.69140625e+01 1.35972130e+00
 3.73046875e+01 1.37661362e+00


==> dataP3-short.txt <==
 1.95312500e-01 3.62169944e-01
 5.85937500e-01 3.92481241e-01
 9.76562500e-01 4.13125427e-01
 1.36718750e+00 4.38868956e-01
 1.75781250e+00 4.60627258e-01
 2.14843750e+00 4.91341036e-01
 2.53906250e+00 5.08784453e-01
 2.92968750e+00 5.28616588e-01
 3.32031250e+00 5.56968130e-01
 3.71093750e+00 5.73174497e-01
 4.10156250e+00 5.96869281e-01
 4.49218750e+00 6.28430965e-01
 4.88281250e+00 6.54546296e-01
 5.27343750e+00 6.72543303e-01
 5.66406250e+00 6.90616669e-01
 6.05468750e+00 7.24464536e-01
 6.44531250e+00 7.41604548e-01
 6.83593750e+00 7.68532425e-01
 7.22656250e+00 7.84718511e-01
 7.61718750e+00 8.20268671e-01
 8.00781250e+00 8.33114565e-01
 8.39843750e+00 8.64149578e-01
 8.78906250e+00 8.88862233e-01
 9.17968750e+00 9.09775200e-01
 9.57031250e+00 9.50538657e-01
 9.96093750e+00 9.60997201e-01
 1.03515625e+01 9.88319535e-01
 1.07421875e+01 1.00075290e+00
 1.11328125e+01 1.04799521e+00
 1.15234375e+01 1.07705759e+00
 1.19140625e+01 1.11034749e+00
 1.23046875e+01 1.12940838e+00
 1.26953125e+01 1.15726260e+00
 1.30859375e+01 1.19910762e+00
 1.34765625e+01 1.21835937e+00
 1.38671875e+01 1.25935393e+00
 1.42578125e+01 1.27484865e+00
 1.46484375e+01 1.31078597e+00
 1.50390625e+01 1.33928326e+00
 1.54296875e+01 1.39909890e+00
 1.58203125e+01 1.43262264e+00
 1.62109375e+01 1.44479392e+00
 1.66015625e+01 1.48865452e+00
 1.69921875e+01 1.53580563e+00
 1.73828125e+01 1.56768843e+00
 1.77734375e+01 1.60918203e+00
 1.81640625e+01 1.67235005e+00
 1.85546875e+01 1.70741179e+00
 1.89453125e+01 1.76541134e+00
 1.93359375e+01 1.79832501e+00
 1.97265625e+01 1.84530257e+00
 2.01171875e+01 1.88522150e+00
 2.05078125e+01 1.95343085e+00
 2.08984375e+01 2.01703528e+00

==> dataP3.txt <==
 1.95312500e-01 3.62169944e-01
 5.85937500e-01 3.92481241e-01
 9.76562500e-01 4.13125427e-01
 1.36718750e+00 4.38868956e-01
 1.75781250e+00 4.60627258e-01
 2.14843750e+00 4.91341036e-01
 2.53906250e+00 5.08784453e-01
 2.92968750e+00 5.28616588e-01
 3.32031250e+00 5.56968130e-01
 3.71093750e+00 5.73174497e-01
 4.10156250e+00 5.96869281e-01
 4.49218750e+00 6.28430965e-01
 4.88281250e+00 6.54546296e-01
 5.27343750e+00 6.72543303e-01
 5.66406250e+00 6.90616669e-01
 6.05468750e+00 7.24464536e-01
 6.44531250e+00 7.41604548e-01
 6.83593750e+00 7.68532425e-01
 7.22656250e+00 7.84718511e-01
 7.61718750e+00 8.20268671e-01
 8.00781250e+00 8.33114565e-01
 8.39843750e+00 8.64149578e-01
 8.78906250e+00 8.88862233e-01
 9.17968750e+00 9.09775200e-01
 9.57031250e+00 9.50538657e-01
 9.96093750e+00 9.60997201e-01
 1.03515625e+01 9.88319535e-01
 1.07421875e+01 1.00075290e+00
 1.11328125e+01 1.04799521e+00
 1.15234375e+01 1.07705759e+00
 1.19140625e+01 1.11034749e+00
 1.23046875e+01 1.12940838e+00
 1.26953125e+01 1.15726260e+00
 1.30859375e+01 1.19910762e+00
 1.34765625e+01 1.21835937e+00
 1.38671875e+01 1.25935393e+00
 1.42578125e+01 1.27484865e+00
 1.46484375e+01 1.31078597e+00
 1.50390625e+01 1.33928326e+00
 1.54296875e+01 1.39909890e+00
 1.58203125e+01 1.43262264e+00
 1.62109375e+01 1.44479392e+00
 1.66015625e+01 1.48865452e+00
 1.69921875e+01 1.53580563e+00
 1.73828125e+01 1.56768843e+00
 1.77734375e+01 1.60918203e+00
 1.81640625e+01 1.67235005e+00
 1.85546875e+01 1.70741179e+00
 1.89453125e+01 1.76541134e+00
 1.93359375e+01 1.79832501e+00
 1.97265625e+01 1.84530257e+00
 2.01171875e+01 1.88522150e+00
 2.05078125e+01 1.95343085e+00
 2.08984375e+01 2.01703528e+00
 2.12890625e+01 2.06272898e+00
 2.16796875e+01 2.14493011e+00
 2.20703125e+01 2.24134518e+00
 2.24609375e+01 2.29275849e+00
 2.28515625e+01 2.34332044e+00
 2.32421875e+01 2.42702791e+00
 2.36328125e+01 2.52334782e+00
 2.40234375e+01 2.62018821e+00
 2.44140625e+01 2.73266867e+00
 2.48046875e+01 2.85164170e+00
 2.51953125e+01 2.93507551e+00
 2.55859375e+01 3.15420761e+00
 2.59765625e+01 3.22669657e+00
 2.63671875e+01 3.33975944e+00
 2.67578125e+01 3.61043674e+00
 2.71484375e+01 4.03899631e+00
 2.75390625e+01 4.18241815e+00
 2.79296875e+01 4.67929788e+00
 2.83203125e+01 4.88422453e+00
 2.87109375e+01 6.28384307e+00
 2.91015625e+01 6.78889091e+00
 2.94921875e+01 8.19159165e+00
 2.98828125e+01 9.04538387e+00
 3.02734375e+01 1.47060787e+01
 3.06640625e+01 1.68905778e+01
 3.10546875e+01 2.34943205e+01
 3.14453125e+01 3.06065204e+01
 3.18359375e+01 4.23803215e+01
 3.22265625e+01 4.78590959e+01
 3.26171875e+01 7.05300799e+01
 3.30078125e+01 7.86969320e+01
 3.33984375e+01 1.04140498e+02
 3.37890625e+01 1.08563549e+02
 3.41796875e+01 1.30010267e+02
 3.45703125e+01 1.50452332e+02
 3.49609375e+01 1.62435399e+02
 3.53515625e+01 1.78235543e+02
 3.57421875e+01 2.08842077e+02
 3.61328125e+01 2.19215696e+02
 3.65234375e+01 2.35175473e+02
 3.69140625e+01 2.52960964e+02
 3.73046875e+01 2.67976053e+02


==> dataP3l1-short.txt <==
 1.95312500e-01 7.31865850e-01
 5.85937500e-01 7.52715662e-01
 9.76562500e-01 7.58432950e-01
 1.36718750e+00 7.75463624e-01
 1.75781250e+00 7.89879508e-01
 2.14843750e+00 8.05556304e-01
 2.53906250e+00 8.17098967e-01
 2.92968750e+00 8.28339650e-01
 3.32031250e+00 8.55084940e-01
 3.71093750e+00 8.55520624e-01
 4.10156250e+00 8.74042250e-01
 4.49218750e+00 8.96454502e-01
 4.88281250e+00 9.16230639e-01
 5.27343750e+00 9.24270429e-01
 5.66406250e+00 9.35429843e-01
 6.05468750e+00 9.59483551e-01
 6.44531250e+00 9.72024499e-01
 6.83593750e+00 9.98135509e-01
 7.22656250e+00 1.00229749e+00
 7.61718750e+00 1.03794010e+00
 8.00781250e+00 1.04097828e+00
 8.39843750e+00 1.06583336e+00
 8.78906250e+00 1.08435544e+00
 9.17968750e+00 1.10291558e+00
 9.57031250e+00 1.13135951e+00
 9.96093750e+00 1.13633789e+00
 1.03515625e+01 1.15905802e+00
 1.07421875e+01 1.15768538e+00
 1.11328125e+01 1.19894507e+00
 1.15234375e+01 1.23034833e+00
 1.19140625e+01 1.25769396e+00
 1.23046875e+01 1.27350442e+00
 1.26953125e+01 1.28876318e+00
 1.30859375e+01 1.32343289e+00
 1.34765625e+01 1.33774537e+00
 1.38671875e+01 1.37495582e+00
 1.42578125e+01 1.38329344e+00
 1.46484375e+01 1.41767297e+00
 1.50390625e+01 1.44563691e+00
 1.54296875e+01 1.48767927e+00
 1.58203125e+01 1.52371634e+00
 1.62109375e+01 1.52826635e+00
 1.66015625e+01 1.56671614e+00
 1.69921875e+01 1.60783157e+00
 1.73828125e+01 1.62659937e+00
 1.77734375e+01 1.66180435e+00
 1.81640625e+01 1.71612857e+00
 1.85546875e+01 1.74083291e+00
 1.89453125e+01 1.79099875e+00
 1.93359375e+01 1.82251676e+00
 1.97265625e+01 1.85256435e+00
 2.01171875e+01 1.89268601e+00
 2.05078125e+01 1.95225216e+00
 2.08984375e+01 1.99904696e+00

==> dataP3l1.txt <==
 1.95312500e-01 7.31865850e-01
 5.85937500e-01 7.52715662e-01
 9.76562500e-01 7.58432950e-01
 1.36718750e+00 7.75463624e-01
 1.75781250e+00 7.89879508e-01
 2.14843750e+00 8.05556304e-01
 2.53906250e+00 8.17098967e-01
 2.92968750e+00 8.28339650e-01
 3.32031250e+00 8.55084940e-01
 3.71093750e+00 8.55520624e-01
 4.10156250e+00 8.74042250e-01
 4.49218750e+00 8.96454502e-01
 4.88281250e+00 9.16230639e-01
 5.27343750e+00 9.24270429e-01
 5.66406250e+00 9.35429843e-01
 6.05468750e+00 9.59483551e-01
 6.44531250e+00 9.72024499e-01
 6.83593750e+00 9.98135509e-01
 7.22656250e+00 1.00229749e+00
 7.61718750e+00 1.03794010e+00
 8.00781250e+00 1.04097828e+00
 8.39843750e+00 1.06583336e+00
 8.78906250e+00 1.08435544e+00
 9.17968750e+00 1.10291558e+00
 9.57031250e+00 1.13135951e+00
 9.96093750e+00 1.13633789e+00
 1.03515625e+01 1.15905802e+00
 1.07421875e+01 1.15768538e+00
 1.11328125e+01 1.19894507e+00
 1.15234375e+01 1.23034833e+00
 1.19140625e+01 1.25769396e+00
 1.23046875e+01 1.27350442e+00
 1.26953125e+01 1.28876318e+00
 1.30859375e+01 1.32343289e+00
 1.34765625e+01 1.33774537e+00
 1.38671875e+01 1.37495582e+00
 1.42578125e+01 1.38329344e+00
 1.46484375e+01 1.41767297e+00
 1.50390625e+01 1.44563691e+00
 1.54296875e+01 1.48767927e+00
 1.58203125e+01 1.52371634e+00
 1.62109375e+01 1.52826635e+00
 1.66015625e+01 1.56671614e+00
 1.69921875e+01 1.60783157e+00
 1.73828125e+01 1.62659937e+00
 1.77734375e+01 1.66180435e+00
 1.81640625e+01 1.71612857e+00
 1.85546875e+01 1.74083291e+00
 1.89453125e+01 1.79099875e+00
 1.93359375e+01 1.82251676e+00
 1.97265625e+01 1.85256435e+00
 2.01171875e+01 1.89268601e+00
 2.05078125e+01 1.95225216e+00
 2.08984375e+01 1.99904696e+00
 2.12890625e+01 2.03634041e+00
 2.16796875e+01 2.11816397e+00
 2.20703125e+01 2.19612436e+00
 2.24609375e+01 2.24098638e+00
 2.28515625e+01 2.27548235e+00
 2.32421875e+01 2.34473442e+00
 2.36328125e+01 2.42761138e+00
 2.40234375e+01 2.50415688e+00
 2.44140625e+01 2.60993093e+00
 2.48046875e+01 2.69163747e+00
 2.51953125e+01 2.77425699e+00
 2.55859375e+01 2.96420496e+00
 2.59765625e+01 3.01916294e+00
 2.63671875e+01 3.11954009e+00
 2.67578125e+01 3.33680245e+00
 2.71484375e+01 3.68085504e+00
 2.75390625e+01 3.77999778e+00
 2.79296875e+01 4.16718475e+00
 2.83203125e+01 4.30632848e+00
 2.87109375e+01 5.38686824e+00
 2.91015625e+01 5.63372221e+00
 2.94921875e+01 6.77492454e+00
 2.98828125e+01 7.19248751e+00
 3.02734375e+01 1.19198017e+01
 3.06640625e+01 1.35445109e+01
 3.10546875e+01 1.87564161e+01
 3.14453125e+01 2.49600560e+01
 3.18359375e+01 3.43332607e+01
 3.22265625e+01 3.97605061e+01
 3.26171875e+01 6.02361437e+01
 3.30078125e+01 6.72600665e+01
 3.33984375e+01 9.10656928e+01
 3.37890625e+01 9.56961660e+01
 3.41796875e+01 1.15702715e+02
 3.45703125e+01 1.37070825e+02
 3.49609375e+01 1.49298903e+02
 3.53515625e+01 1.64467617e+02
 3.57421875e+01 1.95118715e+02
 3.61328125e+01 2.06548393e+02
 3.65234375e+01 2.22402703e+02
 3.69140625e+01 2.40972791e+02
 3.73046875e+01 2.55656075e+02


==> dataP3ls.txt <==
 1.95312500e-01 2.19690534e+01
 5.85937500e-01 4.03583866e+01
 9.76562500e-01 5.45505743e+01
 1.36718750e+00 6.22974912e+01
 1.75781250e+00 7.43359962e+01
 2.14843750e+00 8.27139368e+01
 2.53906250e+00 9.08950551e+01
 2.92968750e+00 9.73031717e+01
 3.32031250e+00 1.04742805e+02
 3.71093750e+00 1.10288790e+02
 4.10156250e+00 1.16697457e+02
 4.49218750e+00 1.24376014e+02
 4.88281250e+00 1.29990471e+02
 5.27343750e+00 1.35716884e+02
 5.66406250e+00 1.40975713e+02
 6.05468750e+00 1.47525792e+02
 6.44531250e+00 1.52122799e+02
 6.83593750e+00 1.57100584e+02
 7.22656250e+00 1.61612135e+02
 7.61718750e+00 1.66371573e+02
 8.00781250e+00 1.68773129e+02
 8.39843750e+00 1.74134830e+02
 8.78906250e+00 1.81183826e+02
 9.17968750e+00 1.85124338e+02
 9.57031250e+00 1.92076483e+02
 9.96093750e+00 1.94335233e+02
 1.03515625e+01 1.97403952e+02
 1.07421875e+01 2.02557803e+02
 1.11328125e+01 2.06619128e+02
 1.15234375e+01 2.13304996e+02
 1.19140625e+01 2.18162930e+02
 1.23046875e+01 2.19566321e+02
 1.26953125e+01 2.23066828e+02
 1.30859375e+01 2.30518140e+02
 1.34765625e+01 2.34371028e+02
 1.38671875e+01 2.36291925e+02
 1.42578125e+01 2.41431841e+02
 1.46484375e+01 2.44567719e+02
 1.50390625e+01 2.48801376e+02
 1.54296875e+01 2.55631361e+02
 1.58203125e+01 2.59268808e+02
 1.62109375e+01 2.61251673e+02
 1.66015625e+01 2.62955841e+02
 1.69921875e+01 2.68483244e+02
 1.73828125e+01 2.75898891e+02
 1.77734375e+01 2.74305942e+02
 1.81640625e+01 2.82010337e+02
 1.85546875e+01 2.85620197e+02
 1.89453125e+01 2.89173609e+02
 1.93359375e+01 2.90526191e+02
 1.97265625e+01 2.97916976e+02
 2.01171875e+01 2.98936976e+02
 2.05078125e+01 3.05967165e+02
 2.08984375e+01 3.08557228e+02
 2.12890625e+01 3.12202286e+02
 2.16796875e+01 3.16295240e+02
 2.20703125e+01 3.20834492e+02
 2.24609375e+01 3.22829124e+02
 2.28515625e+01 3.26036440e+02
 2.32421875e+01 3.28819255e+02
 2.36328125e+01 3.32858860e+02
 2.40234375e+01 3.38279295e+02
 2.44140625e+01 3.43277924e+02
 2.48046875e+01 3.46379459e+02
 2.51953125e+01 3.46440055e+02
 2.55859375e+01 3.55932274e+02
 2.59765625e+01 3.56603096e+02
 2.63671875e+01 3.58437365e+02
 2.67578125e+01 3.67909506e+02
 2.71484375e+01 3.66964465e+02
 2.75390625e+01 3.69774329e+02
 2.79296875e+01 3.73337143e+02
 2.83203125e+01 3.77953066e+02
 2.87109375e+01 3.79676023e+02
 2.91015625e+01 3.87582485e+02
 2.94921875e+01 3.89385346e+02
 2.98828125e+01 3.92249974e+02
 3.02734375e+01 3.95921498e+02
 3.06640625e+01 4.01737010e+02
 3.10546875e+01 4.02520463e+02
 3.14453125e+01 4.06635774e+02
 3.18359375e+01 4.12474445e+02
 3.22265625e+01 4.11325955e+02
 3.26171875e+01 4.18437669e+02
 3.30078125e+01 4.21413522e+02
 3.33984375e+01 4.24639888e+02
 3.37890625e+01 4.28389550e+02
 3.41796875e+01 4.28957742e+02
 3.45703125e+01 4.32957125e+02
 3.49609375e+01 4.36986660e+02
 3.53515625e+01 4.41082052e+02
 3.57421875e+01 4.47368184e+02
 3.61328125e+01 4.48453517e+02
 3.65234375e+01 4.51067826e+02
 3.69140625e+01 4.55279211e+02
 3.73046875e+01 4.61984772e+02


==> dataP4.txt <==
   1.9531250e-01   3.6599562e-01
   5.8593750e-01   3.9006120e-01
   9.7656250e-01   4.1377107e-01
   1.3671875e+00   4.3893469e-01
   1.7578125e+00   4.6418509e-01
   2.1484375e+00   4.9379786e-01
   2.5390625e+00   5.1466174e-01
   2.9296875e+00   5.3647151e-01
   3.3203125e+00   5.5803529e-01
   3.7109375e+00   5.8157349e-01
   4.1015625e+00   6.0380290e-01
   4.4921875e+00   6.2254840e-01
   4.8828125e+00   6.5664123e-01
   5.2734375e+00   6.6936984e-01
   5.6640625e+00   6.9373968e-01
   6.0546875e+00   7.1756755e-01
   6.4453125e+00   7.4434990e-01
   6.8359375e+00   7.6473765e-01
   7.2265625e+00   7.9330863e-01
   7.6171875e+00   8.2123312e-01
   8.0078125e+00   8.3699447e-01
   8.3984375e+00   8.6271801e-01
   8.7890625e+00   8.8963077e-01
   9.1796875e+00   9.1122695e-01
   9.5703125e+00   9.4138057e-01
   9.9609375e+00   9.7558435e-01
   1.0351562e+01   9.8560632e-01
   1.0742188e+01   1.0274244e+00
   1.1132812e+01   1.0613880e+00
   1.1523438e+01   1.0719906e+00
   1.1914062e+01   1.1022144e+00
   1.2304688e+01   1.1522244e+00
   1.2695312e+01   1.1724076e+00
   1.3085938e+01   1.1948938e+00
   1.3476562e+01   1.2188255e+00
   1.3867188e+01   1.2642096e+00
   1.4257812e+01   1.2985160e+00
   1.4648438e+01   1.3318050e+00
   1.5039062e+01   1.3641167e+00
   1.5429688e+01   1.3912576e+00
   1.5820312e+01   1.4514925e+00
   1.6210938e+01   1.4870289e+00
   1.6601562e+01   1.4966854e+00
   1.6992188e+01   1.5643698e+00
   1.7382812e+01   1.5943663e+00
   1.7773438e+01   1.6457683e+00
   1.8164062e+01   1.6796615e+00
   1.8554688e+01   1.7207360e+00
   1.8945312e+01   1.7705731e+00
   1.9335938e+01   1.8276090e+00
   1.9726562e+01   1.8977223e+00
   2.0117188e+01   1.9190793e+00
   2.0507812e+01   2.0229645e+00
   2.0898438e+01   2.0689809e+00
   2.1289062e+01   2.1610040e+00
   2.1679688e+01   2.2055482e+00
   2.2070312e+01   2.2660999e+00
   2.2460938e+01   2.3479032e+00
   2.2851562e+01   2.4191901e+00
   2.3242188e+01   2.4993241e+00
   2.3632812e+01   2.5907364e+00
   2.4023438e+01   2.6863909e+00
   2.4414062e+01   2.7676895e+00
   2.4804688e+01   2.9190430e+00
   2.5195312e+01   3.0453893e+00
   2.5585938e+01   3.2014503e+00
   2.5976562e+01   3.4141721e+00
   2.6367188e+01   3.6692367e+00
   2.6757812e+01   3.7032219e+00
   2.7148438e+01   4.1082672e+00
   2.7539062e+01   4.8200981e+00
   2.7929688e+01   4.6957604e+00
   2.8320312e+01   5.5256683e+00
   2.8710938e+01   7.3714762e+00
   2.9101562e+01   9.0560708e+00
   2.9492188e+01   1.1739408e+01
   2.9882812e+01   1.5660553e+01
   3.0273438e+01   2.5746685e+01
   3.0664062e+01   3.7685555e+01
   3.1054688e+01   4.9415418e+01
   3.1445312e+01   6.3750213e+01
   3.1835938e+01   9.0168385e+01
   3.2226562e+01   1.1970353e+02
   3.2617188e+01   1.4315866e+02
   3.3007812e+01   1.8386519e+02
   3.3398438e+01   2.0982531e+02
   3.3789062e+01   2.4896210e+02
   3.4179688e+01   2.9202818e+02
   3.4570312e+01   3.3063479e+02
   3.4960938e+01   3.6285382e+02
   3.5351562e+01   3.9561158e+02
   3.5742188e+01   4.5144279e+02
   3.6132812e+01   4.7004001e+02
   3.6523438e+01   4.9000727e+02
   3.6914062e+01   5.1836560e+02
   3.7304688e+01   5.6057094e+02


==> dataP4l1.txt <==
   1.9531250e-01   7.3984976e-01
   5.8593750e-01   7.4827274e-01
   9.7656250e-01   7.6720110e-01
   1.3671875e+00   7.7515532e-01
   1.7578125e+00   7.9439157e-01
   2.1484375e+00   8.1176610e-01
   2.5390625e+00   8.2145824e-01
   2.9296875e+00   8.3817365e-01
   3.3203125e+00   8.4374989e-01
   3.7109375e+00   8.6104441e-01
   4.1015625e+00   8.7680233e-01
   4.4921875e+00   8.8818760e-01
   4.8828125e+00   9.1076680e-01
   5.2734375e+00   9.2454897e-01
   5.6640625e+00   9.3522797e-01
   6.0546875e+00   9.5534502e-01
   6.4453125e+00   9.7116453e-01
   6.8359375e+00   9.8606453e-01
   7.2265625e+00   1.0079106e+00
   7.6171875e+00   1.0287216e+00
   8.0078125e+00   1.0388833e+00
   8.3984375e+00   1.0572369e+00
   8.7890625e+00   1.0807004e+00
   9.1796875e+00   1.0965030e+00
   9.5703125e+00   1.1199462e+00
   9.9609375e+00   1.1476500e+00
   1.0351562e+01   1.1476144e+00
   1.0742188e+01   1.1871742e+00
   1.1132812e+01   1.2083623e+00
   1.1523438e+01   1.2236342e+00
   1.1914062e+01   1.2431966e+00
   1.2304688e+01   1.2839456e+00
   1.2695312e+01   1.2965934e+00
   1.3085938e+01   1.3092331e+00
   1.3476562e+01   1.3318631e+00
   1.3867188e+01   1.3703172e+00
   1.4257812e+01   1.3991223e+00
   1.4648438e+01   1.4255818e+00
   1.5039062e+01   1.4495622e+00
   1.5429688e+01   1.4693014e+00
   1.5820312e+01   1.5226689e+00
   1.6210938e+01   1.5522908e+00
   1.6601562e+01   1.5455160e+00
   1.6992188e+01   1.6087243e+00
   1.7382812e+01   1.6375459e+00
   1.7773438e+01   1.6858070e+00
   1.8164062e+01   1.6993411e+00
   1.8554688e+01   1.7348937e+00
   1.8945312e+01   1.7777977e+00
   1.9335938e+01   1.8305473e+00
   1.9726562e+01   1.8801791e+00
   2.0117188e+01   1.8982028e+00
   2.0507812e+01   1.9864788e+00
   2.0898438e+01   2.0193414e+00
   2.1289062e+01   2.0951316e+00
   2.1679688e+01   2.1334867e+00
   2.2070312e+01   2.1814439e+00
   2.2460938e+01   2.2481813e+00
   2.2851562e+01   2.3146463e+00
   2.3242188e+01   2.3720755e+00
   2.3632812e+01   2.4423740e+00
   2.4023438e+01   2.5189381e+00
   2.4414062e+01   2.5793526e+00
   2.4804688e+01   2.6842196e+00
   2.5195312e+01   2.8126844e+00
   2.5585938e+01   2.9141123e+00
   2.5976562e+01   3.0716239e+00
   2.6367188e+01   3.1899371e+00
   2.6757812e+01   3.2824148e+00
   2.7148438e+01   3.5543385e+00
   2.7539062e+01   3.8953090e+00
   2.7929688e+01   3.8754232e+00
   2.8320312e+01   4.3775397e+00
   2.8710938e+01   5.3810652e+00
   2.9101562e+01   5.9204323e+00
   2.9492188e+01   7.4395996e+00
   2.9882812e+01   9.1531275e+00
   3.0273438e+01   1.6232563e+01
   3.0664062e+01   2.2989071e+01
   3.1054688e+01   3.0077228e+01
   3.1445312e+01   3.9633397e+01
   3.1835938e+01   5.9145993e+01
   3.2226562e+01   7.9192824e+01
   3.2617188e+01   1.0353331e+02
   3.3007812e+01   1.3536586e+02
   3.3398438e+01   1.6009895e+02
   3.3789062e+01   1.9471816e+02
   3.4179688e+01   2.3719276e+02
   3.4570312e+01   2.7368613e+02
   3.4960938e+01   3.0962173e+02
   3.5351562e+01   3.4188414e+02
   3.5742188e+01   3.9894111e+02
   3.6132812e+01   4.1963325e+02
   3.6523438e+01   4.4293901e+02
   3.6914062e+01   4.7001217e+02
   3.7304688e+01   5.1589525e+02


==> dataP4ls.txt <==
   1.9531250e-01   3.9682131e+01
   5.8593750e-01   8.1536831e+01
   9.7656250e-01   1.0867878e+02
   1.3671875e+00   1.3027187e+02
   1.7578125e+00   1.4904669e+02
   2.1484375e+00   1.6901973e+02
   2.5390625e+00   1.7776247e+02
   2.9296875e+00   1.9621487e+02
   3.3203125e+00   2.0971344e+02
   3.7109375e+00   2.2235243e+02
   4.1015625e+00   2.3646457e+02
   4.4921875e+00   2.4930930e+02
   4.8828125e+00   2.5701395e+02
   5.2734375e+00   2.7364613e+02
   5.6640625e+00   2.7935108e+02
   6.0546875e+00   2.9096509e+02
   6.4453125e+00   3.0018743e+02
   6.8359375e+00   3.1179813e+02
   7.2265625e+00   3.2355277e+02
   7.6171875e+00   3.3426233e+02
   8.0078125e+00   3.4174071e+02
   8.3984375e+00   3.5068105e+02
   8.7890625e+00   3.5756542e+02
   9.1796875e+00   3.6923117e+02
   9.5703125e+00   3.7752411e+02
   9.9609375e+00   3.9152278e+02
   1.0351562e+01   3.9766822e+02
   1.0742188e+01   4.0611087e+02
   1.1132812e+01   4.1939016e+02
   1.1523438e+01   4.2289660e+02
   1.1914062e+01   4.3119217e+02
   1.2304688e+01   4.4357247e+02
   1.2695312e+01   4.4830304e+02
   1.3085938e+01   4.6014458e+02
   1.3476562e+01   4.6554445e+02
   1.3867188e+01   4.7599954e+02
   1.4257812e+01   4.7955568e+02
   1.4648438e+01   4.9777132e+02
   1.5039062e+01   4.9842700e+02
   1.5429688e+01   5.0504934e+02
   1.5820312e+01   5.2032459e+02
   1.6210938e+01   5.2484366e+02
   1.6601562e+01   5.2885744e+02
   1.6992188e+01   5.3650744e+02
   1.7382812e+01   5.4807910e+02
   1.7773438e+01   5.5720927e+02
   1.8164062e+01   5.6120806e+02
   1.8554688e+01   5.6892559e+02
   1.8945312e+01   5.7238117e+02
   1.9335938e+01   5.7947918e+02
   1.9726562e+01   5.9710552e+02
   2.0117188e+01   5.9802115e+02
   2.0507812e+01   6.1122356e+02
   2.0898438e+01   6.1533492e+02
   2.1289062e+01   6.2562385e+02
   2.1679688e+01   6.3235137e+02
   2.2070312e+01   6.4043180e+02
   2.2460938e+01   6.4806893e+02
   2.2851562e+01   6.5347808e+02
   2.3242188e+01   6.5605490e+02
   2.3632812e+01   6.6933797e+02
   2.4023438e+01   6.7447923e+02
   2.4414062e+01   6.7949641e+02
   2.4804688e+01   6.8707026e+02
   2.5195312e+01   6.9527903e+02
   2.5585938e+01   7.0731078e+02
   2.5976562e+01   7.2419751e+02
   2.6367188e+01   7.1784229e+02
   2.6757812e+01   7.2108612e+02
   2.7148438e+01   7.2909190e+02
   2.7539062e+01   7.4098398e+02
   2.7929688e+01   7.4823006e+02
   2.8320312e+01   7.5742244e+02
   2.8710938e+01   7.6355768e+02
   2.9101562e+01   7.7084538e+02
   2.9492188e+01   7.8088505e+02
   2.9882812e+01   7.7444749e+02
   3.0273438e+01   7.9111579e+02
   3.0664062e+01   7.9509757e+02
   3.1054688e+01   8.0311053e+02
   3.1445312e+01   8.1134854e+02
   3.1835938e+01   8.1964403e+02
   3.2226562e+01   8.2651334e+02
   3.2617188e+01   8.3057742e+02
   3.3007812e+01   8.4363488e+02
   3.3398438e+01   8.4189268e+02
   3.3789062e+01   8.5029666e+02
   3.4179688e+01   8.6669470e+02
   3.4570312e+01   8.6909765e+02
   3.4960938e+01   8.7531831e+02
   3.5351562e+01   8.8014710e+02
   3.5742188e+01   8.9573281e+02
   3.6132812e+01   8.9970994e+02
   3.6523438e+01   9.0003645e+02
   3.6914062e+01   9.0791923e+02
   3.7304688e+01   9.1829287e+02

